RTLREX: LLM-Guided Framework for Exact High-Level RTL Recovery

Hardware designs may be available only as gate-level netlists or input-output descriptions when the original register-transfer-level (RTL) design and documentation are not accessible. Low-level representations obscure word-level computation and its finite-width behavior. Recovering high-level RTL from such representations therefore helps engineers understand a circuit's functionality and enables RTL rewriting and resynthesis. A plausible function candidate is also insufficient unless the generated RTL is equivalent to the original circuit for all input combinations. In this paper, we present RTLREX, a large language model (LLM)-guided framework that coordinates domain-specific tools for function recovery, RTL generation, independent verification, and cost-guided rewriting. Independent verification establishes equivalence between the recovered RTL and the original circuit. The LLM uses tool feedback to select further analyses, revise RTL candidates, and propose syntax-cost reductions. Experiments on 30 benchmarks from Problem A of the ICCAD 2022 CAD Contest show that RTLREX recovers equivalent high-level RTL for all benchmarks, surpassing the state-of-the-art method WolFEx in recovery coverage. On benchmarks recovered by both methods, RTLREX reduces mean syntax cost by 20.5% relative to WolFEx. On complete truth-table benchmarks from the IWLS 2026 Contest, our framework reduces mean syntax cost by 95.7% relative to an LLM agent baseline on the benchmarks validated by both methods.

==> data/prompts/ex255_task_excerpt.txt <==
Recover synthesizable combinational word-level Verilog RTL from <INPUT>.
Emit exactly module top(input [7:0] x, output [7:0] y), preserving every output bit for every input.

Infer arithmetic, comparisons, encoders, fields, guards, or other readable word-level behavior.
Write the selected final implementation to <OUTPUT>.

Minimize syntax cost after exactness, with readable RTL as tie-breaker.
No approximate final output.

